A Functional Pilot for Certified Freshness-Aware Semantic--Spatial Range Retrieval

Geographic applications need every object inside a radius that satisfies a semantic threshold, yet embedding indexes return approximate top-ranked lists and may omit qualifying records silently. We present FRESH-GEORANGE, a semantic- spatial range design that separates source-watermark freshness from optional record age. Geographic cells and semantic mi- croblocks provide admissible pruning bounds; a graph proposes verification order but supplies no correctness evidence. Exact mode scans every nonprunable block and the delta overlay. Certified mode may stop early and reports a deterministic query- specific recall lower bound from verified answers and unresolved records. A reproducible CPU pilot uses 2,500 real OpenFlights airport records, a 2,000-record base, and 740 simulated insert, delete, and text-revision events; it evaluates 180 unique queries over five seeds. Exact mode achieved 100.00% set recall on every query. The 95-percent mode achieved 99.91% empirical mean recall with a 99.41% reported mean certificate and no observed bound violation. However, its 7.24 ms median latency was 5.85 times the 1.24 ms spatial-first exact baseline, and full-history delta replay became slower than rebuilding at larger batches. The prototype therefore validates the completeness mechanism, not performance superiority or production freshness. Submission- scale evaluation requires real map diffs, official recent baselines, and truly incremental versioned maintenance.

==> figures/data/ablation.csv <==
variant,recall,certificate,latency_ms,examined,pruned_blocks
Full,0.9967857142857143,0.991969459136576,8.167861964285715,1022.5357142857143,141.10714285714286
No graph proposer,0.9967857142857143,0.991969459136576,6.927180607142858,1022.5357142857143,141.10714285714286
No semantic bounds,0.9988404452690167,0.992005969796202,7.933152142857144,1026.4642857142858,140.0
One semantic block per cell,0.9967857142857143,0.991969459136576,8.176585035714286,1034.9642857142858,134.71428571428572
"Stale base, no delta (uncertified)",0.5937655677655677,,4.733470107142857,282.57142857142856,141.10714285714286


==> figures/data/ablation_plot.csv <==
recall,certificate,latency_ms,examined,pruned_blocks,variant_id
0.9967857142857144,0.991969459136576,8.167861964285715,1022.5357142857144,141.10714285714286,0
0.9967857142857144,0.991969459136576,6.927180607142858,1022.5357142857144,141.10714285714286,1
0.9988404452690168,0.992005969796202,7.933152142857144,1026.4642857142858,140.0,2
0.9967857142857144,0.991969459136576,8.176585035714286,1034.9642857142858,134.71428571428572,3
0.5937655677655677,0.0,4.733470107142857,282.57142857142856,141.10714285714286,4


==> figures/data/drift_recovery.csv <==
day,js_divergence,policy,latency_ms_p95,certificate_mean,rebuild_ms
35,0.07249616573458396,delta-only,11.005616199999999,0.9902226030736707,0.0
40,0.08750738930594727,delta-only,11.62445125,0.9958791049001424,0.0
45,0.5472019009435096,delta-only,7.4326548,0.994325005029028,0.0
50,0.5496501788141656,adaptive,5.8524911,0.9808951730458763,298.314359
55,0.5200747815901867,adaptive,8.1814169,0.9858592147981726,0.0
60,0.5784807491005879,adaptive,8.367050449999999,0.9819416583294713,0.0


==> figures/data/frontier_fgr.csv <==
method,parameter,target,recall,certificate,latency_ms,examined
FGR,0.0,0.0,0.7787840835556693,0.5563176658826378,5.5556785,753.1785714285714
FGR,0.5,0.5,0.9886743066354716,0.8531169308686216,5.9387625,939.4642857142856
FGR,0.8,0.8,1.0,0.9466279299725804,6.329447999999999,948.8928571428572
FGR,0.9,0.9,1.0,0.9913656910132476,6.730774500000001,951.1785714285714
FGR,0.95,0.95,1.0,0.9971301020408164,6.61004,951.7142857142856
FGR,0.99,0.99,1.0,1.0,6.2327185,951.9642857142856
FGR,1.0,1.0,1.0,1.0,6.8509525,951.9642857142856


==> figures/data/frontier_graph.csv <==
method,parameter,target,recall,certificate,latency_ms,examined
kNN-graph proxy,16.0,,0.1833487644472255,,1.379014,16.0
kNN-graph proxy,32.0,,0.2268124391794293,,1.5721005,32.0
kNN-graph proxy,64.0,,0.2982698131603329,,1.853799,64.0
kNN-graph proxy,96.0,,0.3222786966930259,,2.1899285,96.0
kNN-graph proxy,160.0,,0.3625148494291787,,2.7587635,160.0
kNN-graph proxy,256.0,,0.3647194349670976,,3.602797,247.9642857142857
kNN-graph proxy,512.0,,0.37463035737802,,5.941564,337.42857142857144


==> figures/data/frontier_ivf.csv <==
method,parameter,target,recall,certificate,latency_ms,examined
IVF proxy,1.0,,0.6284136485802698,,1.05014,138.89285714285714
IVF proxy,2.0,,0.7384282404909729,,1.1248765,235.32142857142856
IVF proxy,4.0,,0.7962494875338136,,1.1417405,572.8214285714286
IVF proxy,8.0,,0.8750624184300778,,1.1982505,1057.857142857143
IVF proxy,16.0,,0.9941754538931727,,1.246171,1689.142857142857
IVF proxy,24.0,,0.9977468824646012,,1.250703,2073.3214285714284
IVF proxy,32.0,,1.0,,1.2946485,2420.0


==> figures/data/frontier_list.csv <==
method,parameter,target,recall,certificate,latency_ms,examined
LIST-router proxy,1.0,,0.6472755736921949,,1.1009405,144.82142857142858
LIST-router proxy,2.0,,0.7646187166814491,,1.0914265,270.0357142857143
LIST-router proxy,4.0,,0.8312583058759653,,1.1436085,607.75
LIST-router proxy,8.0,,0.9480420090113968,,1.177304,1113.0
LIST-router proxy,16.0,,0.9898809523809524,,1.341943,1655.5357142857142
LIST-router proxy,24.0,,0.999404761904762,,1.279446,2099.964285714286
LIST-router proxy,32.0,,1.0,,1.334427,2420.0


==> figures/data/index_size.csv <==
objects,method,serialized_mb,build_ms
500,FGR,3.876493,23.855786
500,kNN-graph post-filter,3.828259,
500,Spatial-first,3.824862,
1000,FGR,4.24986,85.372612
1000,kNN-graph post-filter,4.179848,
1000,Spatial-first,4.173059,
1500,FGR,4.61179,149.483392
1500,kNN-graph post-filter,4.531527,
1500,Spatial-first,4.525954,
2000,FGR,5.006566,226.962879
2000,kNN-graph post-filter,4.889172,
2000,Spatial-first,4.875599,


==> figures/data/index_size_wide.csv <==
objects,fgr_mb,graph_mb,spatial_mb
500,3.876493,3.828259,3.824862
1000,4.24986,4.179848,4.173059
1500,4.61179,4.531527,4.525954
2000,5.006566,4.889172,4.875599


==> figures/data/multilingual.csv <==
language,normalization,category_recall,category_precision,retrieved,relevant
English,without lexicon,0.6051136363636364,0.9953271028037384,214,352
English,with lexicon,0.6051136363636364,0.9953271028037384,214,352
French,without lexicon,0.5681818181818182,1.0,200,352
French,with lexicon,0.6136363636363636,0.9953917050691244,217,352
Spanish,without lexicon,0.5653409090909091,1.0,199,352
Spanish,with lexicon,0.6136363636363636,0.9953917050691244,217,352
German,without lexicon,0.5710227272727273,1.0,201,352
German,with lexicon,0.6051136363636364,0.9953271028037384,214,352
Synonym,without lexicon,0.5596590909090909,1.0,197,352
Synonym,with lexicon,0.6051136363636364,0.9953271028037384,214,352


==> figures/data/multilingual_wide.csv <==
language,with_lexicon,without_lexicon,language_id
English,0.6051136363636364,0.6051136363636364,0
French,0.6136363636363636,0.5681818181818182,1
German,0.6051136363636364,0.5710227272727273,2
Spanish,0.6136363636363636,0.5653409090909091,3
Synonym,0.6051136363636364,0.5596590909090909,4


==> figures/data/radius_sensitivity.csv <==
radius_km,recall,certificate,latency_ms,answers,examined
100.0,1.0,1.0,6.387247950000001,1.45,821.9
250.0,1.0,1.0,6.83386975,5.5,833.95
500.0,1.0,1.0,6.82529255,16.8,869.4
1000.0,1.0,1.0,7.1290283,33.05,931.9
2500.0,0.9997757847533633,0.9943985614364499,7.7682034,69.35,1019.75
5000.0,0.999023199023199,0.9900182615855007,8.446481850000001,103.45,1230.5


==> figures/data/recall_latency.csv <==
method,parameter,target,recall,certificate,latency_ms,examined
FGR,0.0,0.0,0.7787840835556693,0.5563176658826378,5.5556785,753.1785714285714
FGR,0.5,0.5,0.9886743066354716,0.8531169308686216,5.9387625,939.4642857142857
FGR,0.8,0.8,1.0,0.9466279299725805,6.329447999999999,948.8928571428571
FGR,0.9,0.9,1.0,0.9913656910132475,6.730774500000001,951.1785714285714
FGR,0.95,0.95,1.0,0.9971301020408163,6.61004,951.7142857142857
FGR,0.99,0.99,1.0,1.0,6.2327185,951.9642857142857
FGR,1.0,1.0,1.0,1.0,6.8509525,951.9642857142857
IVF proxy,1.0,,0.6284136485802698,,1.05014,138.89285714285714
IVF proxy,2.0,,0.7384282404909729,,1.1248765,235.32142857142858
IVF proxy,4.0,,0.7962494875338136,,1.1417405,572.8214285714286
IVF proxy,8.0,,0.8750624184300778,,1.1982504999999999,1057.857142857143
IVF proxy,16.0,,0.9941754538931727,,1.246171,1689.142857142857
IVF proxy,24.0,,0.9977468824646013,,1.2507030000000001,2073.3214285714284
IVF proxy,32.0,,1.0,,1.2946485,2420.0
LIST-router proxy,1.0,,0.6472755736921949,,1.1009405,144.82142857142858
LIST-router proxy,2.0,,0.7646187166814491,,1.0914265,270.0357142857143
LIST-router proxy,4.0,,0.8312583058759653,,1.1436085,607.75
LIST-router proxy,8.0,,0.9480420090113968,,1.177304,1113.0
LIST-router proxy,16.0,,0.9898809523809523,,1.341943,1655.5357142857142
LIST-router proxy,24.0,,0.9994047619047619,,1.279446,2099.964285714286
LIST-router proxy,32.0,,1.0,,1.334427,2420.0
kNN-graph proxy,16.0,,0.18334876444722553,,1.379014,16.0
kNN-graph proxy,32.0,,0.22681243917942934,,1.5721005,32.0
kNN-graph proxy,64.0,,0.2982698131603329,,1.853799,64.0
kNN-graph proxy,96.0,,0.32227869669302595,,2.1899285,96.0
kNN-graph proxy,160.0,,0.3625148494291787,,2.7587634999999997,160.0
kNN-graph proxy,256.0,,0.3647194349670976,,3.602797,247.96428571428572
kNN-graph proxy,512.0,,0.37463035737802,,5.941564,337.42857142857144


==> figures/data/selectivity.csv <==
selectivity_bin,method,latency_ms,recall,examined,queries
empty,FGR-Cert95,5.933384,1.0,761.8,25
empty,FGR-Exact,6.208283,1.0,761.8,25
empty,Spatial-first exact,1.178451,1.0,6.84,25
<=0.1%,FGR-Cert95,5.59382,1.0,835.3448275862069,29
<=0.1%,FGR-Exact,5.565558,1.0,835.3448275862069,29
<=0.1%,Spatial-first exact,1.147685,1.0,50.58620689655172,29
0.1-0.5%,FGR-Cert95,5.9505345,1.0,853.7368421052631,38
0.1-0.5%,FGR-Exact,6.238863500000001,1.0,853.7368421052631,38
0.1-0.5%,Spatial-first exact,1.2061255000000002,1.0,184.5,38
0.5-2%,FGR-Cert95,7.198534499999999,0.999505928853755,1156.090909090909,44
0.5-2%,FGR-Exact,7.4679385,1.0,1156.1818181818182,44
0.5-2%,Spatial-first exact,1.293492,1.0,322.09090909090907,44
>2%,FGR-Cert95,9.232785499999999,0.996742178624682,1408.0227272727273,44
>2%,FGR-Exact,9.3704705,1.0,1412.4772727272727,44
>2%,Spatial-first exact,1.391292,1.0,567.1818181818181,44


==> figures/data/selectivity_wide.csv <==
bin,label,spatial_first_exact,fgr_cert95,fgr_exact
0,empty,1.178451,5.933384,6.208283
1,<=0.1%,1.147685,5.59382,5.565558
2,0.1-0.5%,1.2061255000000002,5.9505345,6.238863500000001
3,0.5-2%,1.293492,7.198534499999999,7.4679385
4,>2%,1.391292,9.2327855,9.3704705


==> figures/data/staleness.csv <==
day,method,recall,precision,jaccard,watermark_lag_days
30,FGR exact,1.0,1.0,1.0,0.0
30,Periodic rebuild (15 d),1.0,1.0,1.0,0.0
35,FGR exact,1.0,1.0,1.0,0.0
35,Periodic rebuild (15 d),0.9894830203955799,0.9952345488465211,0.9847578478209212,5.0
40,FGR exact,1.0,1.0,1.0,0.0
40,Periodic rebuild (15 d),0.9551818493409626,0.9885531437743426,0.9438493967914798,10.0
45,FGR exact,1.0,1.0,1.0,0.0
45,Periodic rebuild (15 d),0.8139693492957564,0.8177661600479337,0.7987112308725095,15.0
50,FGR exact,1.0,1.0,1.0,0.0
50,Periodic rebuild (15 d),0.9580600833342153,0.9946685979299764,0.9527467274583112,5.0
55,FGR exact,1.0,1.0,1.0,0.0
55,Periodic rebuild (15 d),0.88508604977268,0.951416984957465,0.8782571219724257,10.0
60,FGR exact,1.0,1.0,1.0,0.0
60,Periodic rebuild (15 d),0.7789296650411885,0.824351130251658,0.770108858155122,15.0


==> figures/data/staleness_wide.csv <==
day,fgr_recall,periodic_recall,periodic_precision,periodic_lag
30,1.0,1.0,1.0,0.0
35,1.0,0.98948302039558,0.9952345488465212,5.0
40,1.0,0.9551818493409626,0.9885531437743426,10.0
45,1.0,0.8139693492957564,0.8177661600479337,15.0
50,1.0,0.9580600833342152,0.9946685979299764,5.0
55,1.0,0.88508604977268,0.951416984957465,10.0
60,1.0,0.7789296650411885,0.824351130251658,15.0


==> figures/data/threshold_sensitivity.csv <==
threshold,recall,certificate,latency_ms,answers,examined
0.05,0.9983086768388487,0.9896723393323462,10.293907350000001,148.3,1114.3
0.15,0.9987411328059597,0.9921893782003022,8.45819525,85.3,1115.05
0.25,0.9990476190476191,0.9904874937122795,6.865408650000001,53.75,1114.85
0.35,1.0,0.992377344877345,6.534476700000001,44.95,1114.25
0.45,1.0,0.9962477258944815,6.19713695,36.35,1114.1
0.6,1.0,0.9981132075471699,5.43683275,29.55,1113.25


==> figures/data/update_scalability.csv <==
event_count,update_percent,full_history_replay_ms,full_rebuild_ms,replay_events_per_s
50,2.5,55.397076,384.5724265,902.57471351015
100,5.0,108.157727,401.413915,924.5756431253405
250,12.5,284.998607,457.9044605,877.197269950165
500,25.0,576.484205,498.523984,867.3264517281962
740,37.0,721.62106,509.75198750000004,1025.468962893073

